"Judge me by my size (noun), do you?'' YodaLib: A Demographic-Aware Humor Generation Framework

The subjective nature of humor makes computerized humor generation a challenging task. We propose an automatic humor generation framework for filling the blanks in Mad Libs stories, while accounting for the demographic backgrounds of the desired audience. We collect a dataset consisting of such stories, which are filled in and judged by carefully selected workers on Amazon Mechanical Turk. We build upon the BERT platform to predict location-biased word fillings in incomplete sentences, and we fine tune BERT to classify location-specific humor in a sentence. We leverage these components to produce YodaLib, a fully-automated Mad Libs style humor generation framework, which selects and ranks appropriate candidate words and sentences in order to generate a coherent and funny story tailored to certain demographics. Our experimental results indicate that YodaLib outperforms a previous semi-automated approach proposed for this task, while also surpassing human annotators in both qualitative and quantitative analyses.

==> authorResponse.txt <==
We would like to thank the reviewers for their time and feedback. Our answers are included below.

Review #1

This paper raises a lot of ethical concerns.
The paper introduces a dataset for training a nationality based humour generating model. The two nationalities being India and USA.

This immediately raises red flags and I could see this paper being eviscerated on twitter just on the basis of training an intentionally biased model.

However it goes further and the related work section which covers a lot of relatively irrelevant and potentially offensive analysis of research on humour.

"Mundorf et al. (1988) found that males enjoyed sexual humor more than females did, irrespective of the victim-gender. Hay (1995) studied previous works that claimed women are less inclined towards humor than men."

This could be interpreted quite negatively by members of the NLP community.

Reasons to accept
If the intention was to stir controversy this might be a good paper to present.
Reasons to reject
The risk is that it stirs up more aggravation on twitter

Response #1

Our objective is not to discriminate between the considered nationalities, but rather identify their preferences with the future goal of personalizing content (in this case, humor). We do not believe our work will stir up controversies of racial biases, in particular because no one's humor is  gold standard, and every culture has a right to find different things humorous. Furthermore, NLP research focused on biasing text toward a given group has numerous applications, such as dialogue generation in computer games or aiding movie directors / script writers in making the story line / dialogue more believable from the perspective of who the character is supposed to be.

%We further want to note that a large proportion of humor comes from being critical/offensive towards others. The superiority theory.

------------------------------------------------------------------
Review #2 
Although it is a time-consuming and not so easy task, the dataset is considerably small.

2) Only two groups of different communities are analyzed in the study (IN and US). Thus, it is open to further discussion whether the insights obtained from the study would be applicable to other communities as well.

3) This is a complete work beginning from data collection to evaluation studies. However, the methodology used in humor generation framework does not contain any novel implementation or inspirational techniques: BERT based language model for candidate selection, FUNNYBERT classifier for candidate ranking, and semantic similarity for story completion.

Response #2

We wanted to explore the extent to which we can build tools that can personalize content toward demographic groups. Our goal was to show that this task was tractable and that our stories could achieve both humor and a cultural slant, which our findings do indeed prove. This is the first such work, and in the future we will aim to include additional groups. Nonetheless, this is an expensive and time consuming task because of the many players and judges involved as well as the many versions of stories that need to be annotated, and we first had to prove that a pipeline like the one we proposed works. 

The novelty consists of the method in its entirety: a way to create MadLib humor that is catered to a target group; this has not been done before. The individual components that go into the method are not new, but this is the case for most methods published in *CL.



%Our work is a pilot study in the direction of developing automated humor generation systems with preferred demographic slant, with several constraints to simplify our study to consider (a) MadLib-like setting, (b) 50 stories, and (c) two communities (IN and US). We wanted to be able to compare the stories generated using our fully-automated framework with those using the semi-automated framework developed by Hossain et al. (2017); for this reason, we used the 50 stories collected in their work. We believe the proposed BERT-based framework for humor generation is fairly generic, and can be used for other affect-based NLP tasks with limited modifications. Based on our preliminary observations in this work, in the future, we plan to extend our research in several directions, using (1) a larger number of and a wider variety of Mad Lib-like stories; and (2) other demographic dimensions (e.g., gender, age group, occupation), and more groups within each dimension (e.g., Singapore, Canada, England for location; female and male for gender; Arts, Engineering, Fashion, Publishing for occupation). As humor is inherently subjective, we expect that further studies in this direction will reveal idiosyncrasies specific to the humor preferences of the various communities under consideration -- for now, we started with only India and United States.
Obtaining the textual reasoning from the judges, in addition to the mean funniness grades, as suggested by the reviewer, are likely to reveal their underlying thoughts about humor, and we will include this in our future studies.
The candidate selection and ranking are done in an iterative manner -- for each blank, the candidates are selected, and the corresponding sentences are ranked -- this process is repeated left-to-right for each blank. We will clarify this in our paper.

-------------------------------------------------------------------
Review #3
With respect to the dataset contribution, my main concern is that it is too small. A well constructed dataset on humor would be a fantastic contribution to the community, but 50 stories is not enough.

With respect to the model improvements, none of the modifications seem particularly essential or effective. The approach of fine tuning BERT and reranking possible responses based on humor is reasonable, but not particularly novel. Including information about location seems reasonable, but examining model decodes suggests that much more immediate concerns are generating plausible text.

On effectiveness, the paper makes the claim that YodaLib can surpass human annotators in funniness, which I find misleading. Examining Table 5’s two examples, I find the human generated stories better by a large margin, primarily because YodaLib’s decodes seem to be generating nonsense. While the paper does address this briefly by distinguishing between coherence and funniness, I do not feel like a model which surprises readers with nonsense should be rated highly as a humor generator.

Response #3

We use 50 stories as done in (Hossain et al., 2017). Each story has fifteen words that are filled in by three workers -- thus we work with nearly 2,250 data points in our experiments.


Table 5 shows two sample stories for which the AMT completed versions are more humorous, as judged by the selected AMT judges, than those generated by our proposed system YodaLib; hence the human-generated stories here are much better than YodaLib's. We had a second set of examples that better exemplified YodaLib's completion ability, but they were commented due to space considerations. We will updated the example for camera ready to showcase the sample stories for which YodaLib is more humorous, in line with our findings. We should note that out of 30 test stories, 28 were considered more humorous when automatically filled with YodaLib than by human players when judged by Indian judges, and 23 when judged by US judges.

Regarding the coherence of the fillings, note that humans themselves typically fill in the blanks with incongruous words. This is in fact how the original MadLib was designed.

%However, such instances are fewer in number; there is a significantly larger number of stories (28 out of 30 for Indian judges, and 23 out of 30 for US judges) with YodaLib's versions being judged as more humorous than the human versions, leading to the overall higher mean funniness grade of YodaLib. 

%Below in one such example.
% also comment what is below
(retain some snippets from the following stories)
YodaLib-story:

India-generated stories:
Advertising is how a company fried people to buy their products, services or pants .An advertisement is anything that draws masonry attention towards these things .It is usually designed by an advertising agency for a holding, and performed through a variety of canvas .Companies use ads to try to get people to knit their products, by showing them the good rather than the bad of their matches .For example, to make a roller look tasty in advertising, it may be painted with brown food colors, sprayed with lion to prevent it from going stormy, and sesame seeds may be super-glued in place .Advertising can bring new bliss and more sales for a business .Advertising can be electric but can help make a business make more dung .

Advertising is how a company grill people to buy their products, services or optics .An advertisement is anything that draws hotter attention towards these things .It is usually designed by an advertising agency for a prostitute, and performed through a variety of mechanics .Companies use ads to try to get people to fling their products, by showing them the good rather than the bad of their earrings .For example, to make a dynamite look tasty in advertising, it may be painted with brown food colors, sprayed with crocodile to prevent it from going graceful, and sesame seeds may be super-glued in place .Advertising can bring new sickness and more sales for a business .Advertising can be grim but can help make a business make more harry .

Advertising is how a company buffet people to buy their products, services or charms .An advertisement is anything that draws optical attention towards these things .It is usually designed by an advertising agency for a pig, and performed through a variety of binoculars .Companies use ads to try to get people to chop their products, by showing them the good rather than the bad of their legs .For example, to make a bey look tasty in advertising, it may be painted with brown food colors, sprayed with helm to prevent it from going celestial, and sesame seeds may be super-glued in place .Advertising can bring new police and more sales for a business .Advertising can be foul but can help make a business make more amusement .

Advertising is how a company bite people to buy their products, services or buses .An advertisement is anything that draws pornographic attention towards these things .It is usually designed by an advertising agency for a rubber, and performed through a variety of movies .Companies use ads to try to get people to blaze their products, by showing them the good rather than the bad of their cows .For example, to make a lust look tasty in advertising, it may be painted with brown food colors, sprayed with crane to prevent it from going jolly, and sesame seeds may be super-glued in place .Advertising can bring new actress and more sales for a business .Advertising can be bloody but can help make a business make more cloth .

US-generated stories:
Telephone tapping is when somebody listens to jim calls made by others. They use a listening device called an insult to listen to and murder the conversation so that another balloon can then listen to it prone. This is illegal in many couples because it means that telephone calls are not numb. Sometimes, the police down telephone calls to stink terrorists or other mushrooms. For example, the Watergate scandal adventure when United States hitter Richard Nixon was tied to a crime in which skinny FBI and CIA agents broke into the cushions of the Democratic Party and George McGovern, the Presidential candidate. Nixon's helpers listened to phone lines and fat papers were stolen. 

Advertising is how a company cornered people to buy their products, services or fireworks .An advertisement is anything that draws expensive attention towards these things .It is usually designed by an advertising agency for a buzz, and performed through a variety of blinds .Companies use ads to try to get people to flicker their products, by showing them the good rather than the bad of their eagles .For example, to make an arrogance look tasty in advertising, it may be painted with brown food colors, sprayed with featherweight to prevent it from going noisy, and sesame seeds may be super-glued in place .Advertising can bring new hazards and more sales for a business .Advertising can be pink but can help make a business make more rustling .

Advertising is how a company drilled people to buy their products, services or aliens .An advertisement is anything that draws inexpensive attention towards these things .It is usually designed by an advertising agency for an annoyance, and performed through a variety of sweets .Companies use ads to try to get people to roam their products, by showing them the good rather than the bad of their panthers .For example, to make a punk look tasty in advertising, it may be painted with brown food colors, sprayed with pursuit to prevent it from going lavish, and sesame seeds may be super-glued in place .Advertising can bring new warnings and more sales for a business .Advertising can be illicit but can help make a business make more lineman .

Valentine's Day is a riot that happens on February 14. It is the day of the year when lovers show their gal to each other. This can be done by giving dollars, flowers, Valentine's cards or just an imaginary gift. Some people blast one person and call them their Valentine as a gesture to show lionel and appreciation. Valentine's Day is named for the unfortunate Christian saint named Valentine. He was a bishop who performed phyllis for couples who were not allowed to get married because their handcuffs did not agree with the connection or because the bridegroom was a soldier or a skinny, so the marriage was frightening. Valentine gave the married couple flowers from his bitch. That is why flowers play a very blonde role on Valentine's Day. This did not orbit the emperor, and Valentine was yank because of his Christian submarine. 

Valentine's Day is a parachute that happens on February 14. It is the day of the year when lovers show their balloon to each other. This can be done by giving balloons, flowers, Valentine's cards or just an atmospheric gift. Some people fly one person and call them their Valentine as a gesture to show ozone and appreciation. Valentine's Day is named for the silly Christian saint named Valentine. He was a bishop who performed gas for couples who were not allowed to get married because their creators did not agree with the connection or because the bridegroom was a soldier or a slug, so the marriage was chicken. Valentine gave the married couple flowers from his carnival. That is why flowers play a very overhead role on Valentine's Day. This did not fly the emperor, and Valentine was cool because of his Christian bomber. 

Valentine's Day is a prank that happens on February 14. It is the day of the year when lovers show their crush to each other. This can be done by giving deer, flowers, Valentine's cards or just a hardy gift. Some people buffet one person and call them their Valentine as a gesture to show mischief and appreciation. Valentine's Day is named for the annoying Christian saint named Valentine. He was a bishop who performed outdoors for couples who were not allowed to get married because their circus did not agree with the connection or because the bridegroom was a soldier or a pointer, so the marriage was explode. Valentine gave the married couple flowers from his problem. That is why flowers play a very abusive role on Valentine's Day. This did not pump the emperor, and Valentine was panting because of his Christian guerrilla. 
Human-story:
Telephone tapping is when somebody listens to mug calls made by others. They use a listening device called a cup to listen to and   drink the conversation so that another plate can then listen to it quickly. This is illegal in many knives because it means that telephone calls are not loud. Sometimes, the police eat telephone calls to sing terrorists or other spoons. For example, the Watergate scandal screamed when United States fork Richard Nixon was tied to a crime in which rough FBI and CIA agents broke into the pans of the Democratic Party and George McGovern, the Presidential candidate. Nixon's helpers listened to phone lines and smooth papers were stolen.



%We note that in the few instances when humans use coherence in their filling, the judges found the resulting stories to be better than YodaLib's stories.
%However, we also note that much of the humor generated by YodaLib is via incongruity -- due to the non-sensical filling of the words, with little effort to introduce coherence to the fillings. And in majority of the generated stories, the incongruity worked -- the human judges found them funnier than human-filled versions.
%This is not unexpected, as incongruity is known to generate humor. Also, the original Mad Libs game was proposed for the non-sensical filling of words, and the judges may have had biases towards the game itself while judging the stories.

------------------------------------------------------------------
